Towards Spiral Brick Column Building Robots

Automation in construction has the potential to expand the technological landscape of labor intensive tasks, and bring gains in efficiency and productivity to sustain global competitiveness. In this paper we propose a task-level approach for assembly of spiral brick columns. Our extensive computational simulations using the generalized models of spiral brick columns show the feasibility, the effectiveness and efficiency of our proposed approach. Our results offer the potential to use robots in automated construction of spiral brick columns with utmost efficiency.

==> Authors.txt <==


Ashraf Yasser
yasser.attia@ejust.edu.eg
109174


Abdelgayed Ahmed
109176
ahmed.abdelgayed@ejust.edu.eg


Abdelhaleem Saad
109180
abdelhaleem.saad@ejust.edu.eg

Samy Assal
44556

